Multifractal analysis of measures arising from random substitutions

We study regularity properties of frequency measures arising from random substitutions, which are a generalisation of (deterministic) substitutions where the substituted image of each letter is chosen independently from a fixed finite set. In particular, for a natural class of such measures, we derive a closed-form analytic formula for the $L^q$-spectrum and prove that the multifractal formalism holds. This provides an interesting new class of measures satisfying the multifractal formalism. More generally, we establish results concerning the $L^q$-spectrum of a broad class of frequency measures. We introduce a new notion called the inflation word $L^q$-spectrum of a random substitution and show that this coincides with the $L^q$-spectrum of the corresponding frequency measure for all $q \geq 0$. As an application, we obtain closed-form formulas under separation conditions and recover known results for topological and measure theoretic entropy.

==> figures/nonzero_1_5_pts.txt <==
0.48283137373023005 0.20794415416797563
0.48282858298952436 0.2079746018274573
0.4828282589229185 0.20797782599356385
0.4828278972254222 0.20798138838283808
0.4828274935274021 0.2079853240690266
0.4828270429518547 0.20798967171064664
0.4828265400554991 0.20799447391054127
0.4828259787630352 0.2079997776105751
0.48282535229376644 0.20800563452483356
0.48282465307971034 0.2080121016148686
0.4828238726742021 0.20801924161097407
0.4828230016498938 0.2080271235837312
0.4828220294849151 0.20803582357049066
0.4828209444358264 0.2080454252618109
0.4828197333958308 0.20805602075335017
0.48281838173653713 0.2080677113691234
0.48281687313136895 0.20808060856256105
0.48281518935849055 0.20809483490232505
0.4828133100808783 0.20811052515041428
0.48281121260089493 0.20812782744062153
0.48280887158640684 0.20814690456618434
0.4828062587651611 0.2081679353859749
0.48280334258374435 0.2081911163594108
0.48280008782703077 0.2082166632209841
0.4827964551935583 0.2082448128060186
0.4827924008217292 0.20827582504026942
0.48278787576118215 0.2083099851065282
0.48278282538299305 0.2083476058025835
0.4827771887216613 0.20838903010559484
0.48277089774103893 0.208434633958809
0.48276387651543023 0.2084848292976922
0.48275604031615005 0.2085400673330442
0.4827472945926615 0.20860084210996765
0.48273753383623563 0.20866769436202626
0.4827266403126826 0.20874121568088322
0.4827144826492105 0.20882205302221957
0.48270091425878403 0.20891091356932057
0.4826857715835034 0.20900856997598938
0.4826688721364802 0.2091158660105239
0.4826500123194139 0.20923372262229423
0.4826289649905781 0.20936314445186976
0.48260547675517834 0.20950522680454853
0.48257926494700454 0.2096611631055847
0.48255001426699135 0.20983225285303497
0.4825173730406527 0.21001991008102028
0.4824809490523834 0.21022567234204415
0.4824403049102902 0.21045121021161295
0.4823949528905133 0.21069833731160825
0.48234434920492025 0.21096902084027835
0.482287887630576 0.211265392586228
0.48222489243354966 0.21158976039071042
0.4821546105133914 0.21194462000680536
0.4820762026880536 0.21233266728493527
0.4819887340321891 0.21275681059120632
0.4818911631746996 0.21322018333765724
0.4817823304542611 0.21372615647080195
0.4816609448244557 0.21427835072630108
0.4815255693933164 0.21488064841207377
0.4813746054758105 0.21553720442886348
0.4812062750324175 0.21625245617506117
0.4810186013629649 0.21703113191040524
0.4808093879228655 0.21787825706975572
0.48057619512960953 0.21879915792239402
0.48031631503174205 0.2197994618629684
0.4800267437217638 0.2208850934962765
0.4797041513898718 0.22206226553865993
0.47934484993893695 0.22333746340333915
0.47894475811470605 0.22471742216549662
0.47849936415140454 0.22620909441610548
0.47800368599467813 0.22781960731302564
0.47745222924455377 0.22955620692709444
0.47683894306476765 0.23142618776482982
0.4761571744358287 0.23343680513555154
0.47539962129239083 0.23559516783003343
0.47455828528607796 0.23790810840496368
0.4736244251581065 0.24038202824219868
0.47258851199688295 0.24302271449960844
0.47144018799853793 0.2458351261235845
0.4701682307459091 0.24882314629205782
0.4687605254742296 0.2519892990495176
0.4672040482964477 0.25533442853866894
0.4654848639091546 0.2588573401912172
0.46358814187566966 0.2625544045827244
0.4614981961606748 0.2664191264549459
0.4591985531335422 0.27044168373082855
0.4566720537135077 0.2746084442459501
0.45390099563091796 0.2789014714231136
0.4508673218391587 0.28329803420879374
0.4475528608286915 0.28777014119332944
0.4439396238511023 0.2922841237878082
0.44001016273326266 0.2968002983577077
0.4357479899301682 0.30127274191622294
0.43113805963182544 0.30564921981874743
0.42616730505139916 0.30987130619849074
0.42082522249767645 0.31387473785873987
0.4151044875963001 0.3175900391593861
0.4090015833233953 0.32094344832349164
0.40251741375430516 0.32385816394820727
0.39565787216352477 0.326255914086368
0.38843432802253897 0.3280588293456115
0.3808639952853744 0.32919157697737256
0.37297014486341906 0.3295836866004329
0.3647821279675629 0.32917197245267615
0.3563351843574475 0.32790293487383954
0.3476700204041351 0.325735008294157
0.33883215567814 0.32264051729097576
0.3298710524559136 0.3186072084402867
0.32083905861240075 0.3136392446025548
0.3117902091085761 0.30775757917289376
0.302778942966611 0.3009996682025378
0.29385879980575685 0.29341852418446646
0.28508116176997034 0.28508116176997034
0.2764941027854298 0.2760665276310673
0.2681413980463129 0.2664630396056587
0.2600617335855925 0.2563658809619358
0.25228814032827834 0.24587420263530133
0.24484766090480214 0.23508837999742035
0.23776124238145363 0.22410745308870053
0.2310438352809825 0.21302685338598135
0.2247046696974802 0.20193648972174927
0.21874767333007314 0.190919234502043
0.21317199378442134 0.18004982194789362
0.2079725880779558 0.16939414495565086
0.20314084526901868 0.15900891765967
0.19866521275527663 0.14894165734216336
0.19453180231637418 0.13923093171601753
0.19072495777113124 0.12990681505733587
0.1872277716831457 0.12099149815715293
0.18402254353687875 0.11250000147841349
0.18109117601970148 0.10444094717966773
0.1784155094051172 0.09681735287983789
0.17597759655051676 0.08962741745680208
0.1737599227728021 0.08286527626334106
0.17174557595550882 0.07652170955776216
0.1699183727945756 0.07058479348903751
0.16826294722892704 0.0650404875740358
0.1667648069386107 0.059873156270843
0.16541036342391086 0.055066025057636137
0.16418694068265643 0.050601573474053474
0.16308276694154106 0.04646186898847915
0.1620869533166051 0.042628846438147794
0.1611894627105306 0.03908453826018132
0.16038107172147506 0.035811260889024865
0.15965332785262223 0.03279176262346917
0.15899850387977527 0.030009338033951005
0.15840955085787026 0.027447913643873334
0.15788005092474222 0.025092109220398506
0.1574041707883731 0.0229272785833442
0.1569766165575244 0.020939533409110922
0.15659259038995774 0.019115753086741627
0.15624774928211435 0.017443583286324338
0.15593816620408663 0.01591142553270064
0.15566029368928633 0.014508419743453849
0.15541092991514988 0.013224421390621743
0.15518718725577305 0.01204997468004021
0.15498646324631232 0.010976282909315183
0.1548064138695214 0.009995176962789953
0.15464492905459537 0.00909908272710891
0.15450011026559252 0.008280988061255767
0.15437025004949537 0.00753440982762843
0.15425381341111324 0.006853361383058032
0.15414942088246594 0.00623232083834846
0.1540558331571365 0.005666200319506376
0.15397193716466215 0.005150316401366206
0.15389673346579916 0.004680361832904101
0.15382932485602446 0.004252378631578457
0.1537689060715885 0.003862732590025564
0.15371475449957775 0.003508089211253118
0.1536662218005685 0.0031853910668659946
0.1536227263594441 0.0028918365560444137
0.15358374648668993 0.00262486003008644
0.15354881429891595 0.0023821132376597998
0.1535175102134376 0.0021614480389069435
0.15348945799745928 0.001960900331779536
0.153464320317721 0.001778675130888141
0.15344179474140798 0.0016131327375714655
0.1534216101436797 0.0014627759393797124
0.15340352348136962 0.0013262381775893672
0.15338731689624965 0.0012022726224496516
0.15337279511476998 0.0010897420974842476
0.15335978311439485 0.000987609796201827
0.15334812402956888 0.0008949307368268933
0.15333767727300857 0.0008108439031875303
0.15332831685041443 0.0007345650224546141
0.15331992984888118 0.0006653799330904597
0.15331241508126053 0.0006026384990660549
0.15330568187050758 0.0005457490289952904
0.15329964895965548 0.0004941731614505063
0.15329424353451615 0.00044742118024521105
0.15328940034751257 0.00040504772587346416
0.15328506093222902 0.00036664787164242263
0.1532811728993275 0.0003318535352279106
0.15327768930543426 0.00030033019850495
0.1532745680874614 0.000271773910493156
0.15327177155559726 0.0002459085500932101
0.153269265938904 0.00022248332715046892
0.15326702097807005 0.0002012705018861194
0.15326500956044126 0.00018206330442982477
0.15326320739294677 0.00016467403751474485
0.1532615927089936 0.00014893234680202205
0.15326014600580729 0.00013468364451618697
0.15325884980906107 0.00012178767324910744
0.15324768712979717 0.

==> figures/nonzero_2_5_pts.txt <==
0.48283137373023005 0.
0.4824260245018324 0.004638858323354533
0.4823969919582165 0.004927715431505497
0.48236588466518954 0.005234104378695648
0.4823325550469168 0.005559048995682048
0.4822968451331378 0.005903629140890487
0.48225858584225934 0.006268983388731719
0.48221759621726745 0.006656311805292248
0.4821736826116983 0.007066878808911881
0.4821266378227931 0.00750201611226764
0.4820762401688623 0.007963125741497379
0.4820222525077866 0.008451683126688536
0.48196442119349314 0.008969240256711863
0.48190247496717176 0.009517428889823876
0.4818361237799355 0.010097963809702293
0.48176505754358956 0.010712646114654945
0.48168894480615937 0.011363366525485752
0.4816074313488339 0.0120521086951495
0.4815201387010381 0.012780952500460518
0.48142666257043604 0.013552077293143228
0.48132657118479794 0.014367765084163153
0.48121940354288145 0.015230403631405487
0.481104667571726 0.016142489396790527
0.48098183818812557 0.017106630334219552
0.4808503552624774 0.01812554846482728
0.4807096214837482 0.019202082190604486
0.48055900012500136 0.020339188291268684
0.4803978127097068 0.021539943543067874
0.48022533658005767 0.02280754589100864
0.48004080236967966 0.024145315098419662
0.479843391384461 0.02555669278984407
0.4796322328968766 0.02704524179426393
0.4794064013609874 0.028614644686865365
0.47916491355749674 0.030268701417499155
0.47890672568068154 0.03201132590412392
0.4786307303818684 0.03384654145882671
0.4783357537873233 0.03577847490333541
0.47802055251206577 0.037811349219960544
0.47768381069521043 0.03994947457297382
0.47732413708700794 0.042197237524812525
0.47694006222285085 0.04455908826128052
0.47653003572513963 0.04703952563056868
0.4760924237800781 0.049643079792798694
0.47562550684321236 0.05237429227028878
0.4751274776348299 0.05523769318443428
0.47459643949415387 0.05823777546371023
0.4740304051696018 0.061378965809284924
0.47342729613111517 0.06466559221123358
0.47278494249964603 0.06810184781996087
0.47210108369814796 0.0716917509953734
0.4713733699377071 0.07543910138156118
0.4705993646615252 0.0793474318884555
0.4697765480780573 0.083419956505284
0.46890232192237624 0.08765951392489324
0.4679740155913606 0.09206850702431835
0.46698889380313224 0.09664883832645899
0.46594416593372195 0.10140184166136512
0.46483699718362453 0.10632821035410611
0.4636645217230118 0.11142792238997301
0.4624238579561687 0.11670016314671106
0.46111212603241475 0.12214324643704222
0.4597264677115652 0.1277545347715745
0.45826406866610087 0.13353035992999307
0.45672218326888486 0.1394659451142315
0.4550981618739027 0.14555533014653
0.4533894805476021 0.15179130136259222
0.4515937731497697 0.15816532802844385
0.4497088655955653 0.1646675072710313
0.4477328120548063 0.1712865196476827
0.4456639327617976 0.1780095975778544
0.44350085302039366 0.1848225089109663
0.44124254289663345 0.1917095578950525
0.4388883569979038 0.19865360573108015
0.4364380736464947 0.20563611273668858
0.433891932670535 0.2126372038921167
0.4312506709610963 0.21963575919388
0.42851555488549514 0.22660952979591986
0.4256884086085087 0.2335352803750128
0.4227716373601736 0.24038895752433165
0.41976824470552826 0.24714588326881493
0.41668184292175264 0.2537809720273486
0.41351665567423557 0.26026896854443815
0.41027751230622306 0.2665847035083302
0.40696983321621744 0.272703362797991
0.40359960599050726 0.27860076559542435
0.4001733521803592 0.2842536460006282
0.39669808485764957 0.2896399323307418
0.3931812573403734 0.2947390180050401
0.38963070374032327 0.2995320178392613
0.3860545722381143 0.3040020037131478
0.3824612522240807 0.3081342139401323
0.3788592966462383 0.31191623125197543
0.37525734106839576 0.3153381250958173
0.37166402105436214 0.3183925548968999
0.36808788955215316 0.3210748320274314
0.3645373359521033 0.3233829393933102
0.36102050843482714 0.3253175087535644
0.3575452411121174 0.32688175706887
0.3541189873019692 0.3280813842839624
0.35074876007625916 0.3289244359379493
0.3474410809862535 0.32942113482829977
0.344201937618241 0.3295836866004329
0.34103675037072395 0.3294260645783773
0.3379503485869484 0.32896377938739485
0.3349469559323029 0.3282136389522023
0.33203018468396805 0.3271935042995535
0.3292030384069814 0.32592204627443344
0.32646792233138033 0.32441850782359616
0.32382666062194165 0.32270247594071005
0.3212805196459819 0.3207936667372013
0.3188302362945727 0.31871172643441104
0.31647605039584326 0.31647605039584326
0.3142177402720829 0.3141056216592768
0.3120546605306789 0.311618869808973
0.3099857812376702 0.30903355046481873
0.3080097276969113 0.30636664516968515
0.3061248201427069 0.3036342810355066
0.3043291127448745 0.30085166916531997
0.30262043141857387 0.29803306060185886
0.3009964100235916 0.2951917183595244
0.2994545246263756 0.29233990396971804
0.29799212558091126 0.28948887690222824
0.2966064672600618 0.2866489052093951
0.2952947353363079 0.2838292857665718
0.29405407156946484 0.2810383725435205
0.29288159610885206 0.27828361142887853
0.29177442735875464 0.27557158023633227
0.29072969948934435 0.2729080326402471
0.28974457770111606 0.27029794491456327
0.28881627137010035 0.26774556447716924
0.2879420452144193 0.2652544593689218
0.28711922863095146 0.26282756791902906
0.28634522335476936 0.2604672479644986
0.2856175095943286 0.25817532509919283
0.28493365079283056 0.25595313952677656
0.2842912971613614 0.2538015911809872
0.2836881881228747 0.2517211828560114
0.2831221537983226 0.24971206115954125
0.2825911156576466 0.2477740551616172
0.2820930864492641 0.24590671266423636
0.2816261695123986 0.2441093340604792
0.28118855756733696 0.24238100378837146
0.2807785310696259 0.24072061941450618
0.28039445620546877 0.2391269184063527
0.280034782597266 0.23759850267091775
0.2796980407804108 0.23613386095161526
0.27938283950515325 0.23473138918550518
0.279087862910608 0.23338940893008564
0.2788118676117949 0.23210618397300942
0.2785536797349798 0.2308799352400157
0.27831219193148904 0.22970885411636277
0.2780863603956001 0.22859111429554124
0.27787520190801546 0.2275248822662892
0.277677790922797 0.2265083265453034
0.2774932567124183 0.22553962575864417
0.2773207805827698 0.22461697567000516
0.2771595931674751 0.22373859524879447
0.2770089718087285 0.22290273186562515
0.2768682380299991 0.2221076656973051
0.27673675510435025 0.2213517134179901
0.2766139257207505 0.2206332312477659
0.2764991897495952 0.21995061742469213
0.27639202210767855 0.21930231416128199
0.2762919307220406 0.21868680914153948
0.27619845459143844 0.21810263661006002
0.27611116194364294 0.21754837810034244
0.27602964848631717 0.21702266284532779
0.27595353574888704 0.21652416790935702
0.2758824695125413 0.21605161807709816
0.27581611832530484 0.2156037855316908
0.27575417209898345 0.21517948935122178
0.27569634078468996 0.21477759484978498
0.27564235312361435 0.21439701278674672
0.2755919554696836 0.21403669846537876
0.27554491068077824 0.21369565073983177
0.27550099707520914 0.213372910947351
0.27546000745021726 0.21306756178077402
0.27542174815933884 0.2127787261146903
0.27538603824555985 0.21250556579703916
0.275352708627287 0.2122472804165978
0.27532160133426004 0.21200310605546058
0.27529256879064407 0.21177231403454266
0.2752654731426494 0.21155420965904703
0.2752401856281402 0.21134813096993366
0.27521658598580984 0.2111534475065997
0.2751945619016079 0.21096955908517456
0.27517400849022416 0.2107958945962456
0.2751548278095359 0.21063191082514798
0.275136928406039 0.21047709129746606
0.27512022488938326 0.2103309451519002
0.27510463753423303 0.2101930060422177
0.2750900919077763 0.21006283106966794
0.27507651852129134 0.20993999974686917
0.27506385250427584 0.20982411299390247
0.275052033299725 0.2097147921670972
0.2750410043792321 0.20961167812077752
0.27503071297665455 0.20951443030199712
0.27502110983917233 0.20942272587819266
0.2750121489946288 0.20933625889748075
0.275003787534115 0.2092547394812474
0.27499598540881814 0.20917789304851642
0.2749887052402202 0.20910545957157112
0.27488721956224654 0.20794415416798628

==> figures/recog_1_5_pts.txt <==
0.578772859524915 7.105427357601002e-15
0.5787723840922036 5.097279485610784e-6
0.5787723133962189 5.800622886908968e-6
0.5787722321878825 6.6004312140321986e-6
0.5787721389040327 7.509841020159058e-6
0.5787720317490708 8.543762652024611e-6
0.5787719086603992 9.719117315398762e-6
0.5787717672687197 0.000011055105396451381
0.578771604852429 0.000012573510145053035
0.5787714182852336 0.00001429904124172765
0.5787712039759755 0.00001625972345564719
0.5787709577995107 0.000018487336159722645
0.5787706750173106 0.000021017910274423457
0.5787703501862584 0.000023892289950921963
0.5787699770538854 0.000027156767297142892
0.5787695484380319 0.00003086379943972872
0.5787690560886154 0.00003507281835535281
0.5787684905288507 0.000039851145227309814
0.578767840872863 0.00004527502246709503
0.5787670946161884 0.0000514307782184531
0.5787662373951311 0.00005841613987556116
0.5787652527103507 0.00006634171520136789
0.578764121609364 0.00007533266180814735
0.5787628223218553 0.00008553056829274652
0.5787613298407898 0.00009709557299508731
0.5787596154412732 0.00011020874947753612
0.578757646127921 0.00012507479110368536
0.5787553840001142 0.00014192503095955544
0.5787527855229596 0.00016102083735436423
0.578749800689957 0.00018265742981071753
0.5787463720613079 0.00020716816540566896
0.5787424336594225 0.00023492935085211997
0.5787379097004536 0.0002663656417611904
0.5787327131375611 0.000301956097093381
0.5787267439880205 0.000342240964059215
0.5787198874121817 0.00038782927646607845
0.5787120115075717 0.0004394073580469282
0.5787029647760384 0.0004977483313228781
0.5786925732156546 0.0005637227424100111
0.5786806369820287 0.0006383104224707559
0.5786669265555774 0.000722613717592413
0.5786511783420755 0.0008178722303422425
0.5786330896232248 0.0009254792282207269
0.5786123127619373 0.0010469998864932606
0.5785884485532848 0.0011841915450894192
0.5785610385964067 0.0013390261714762985
0.5785295565448793 0.0015137152327349135
0.5784933980728304 0.0017107371905744628
0.5784518693711881 0.0019328678415386769
0.5784041739625387 0.0021832137307469246
0.5783493975938696 0.00246524886983579
0.5782864909336047 0.002782854987150696
0.5782142497625475 0.0031403655288739785
0.5781312923072773 0.003542613611612122
0.578036033318983 0.003994984097338783
0.5779266544504837 0.004503469917240377
0.577801070429217 0.00507473270799208
0.5776568904644553 0.005716167737269462
0.5774913742633139 0.006435972979144555
0.5773013819631112 0.007243222046922959
0.5770833172186393 0.008147940492658545
0.5768330626140474 0.009161184728413208
0.576545906503404 0.010295122502459897
0.5762164603260325 0.011563113459724939
0.5758385653985755 0.01297978781371567
0.5754051881638785 0.014561120538581829
0.5749083028885353 0.01632449773462863
0.5743387608613327 0.018288770907017193
0.5736861452734672 0.020474293803685262
0.572938611183532 0.022902935164127225
0.5720827103178482 0.02559805921910585
0.5711032009696385 0.028584464043915903
0.5699828439875539 0.031888265909594926
0.5687021868435084 0.03553671562396077
0.5672393391093349 0.03955793056667223
0.5655697444271829 0.04398052380513873
0.5636659563099765 0.04883310950094577
0.5614974279334072 0.05414366203535037
0.559030329543935 0.05993870526288059
0.5562274112406244 0.06624230854477142
0.5530479336675914 0.07307486837475952
0.5494476944606226 0.08045165931017961
0.5453791838695023 0.08838114653546758
0.5407919083761373 0.096863065788936
0.535632925643709 0.10588629564517615
0.5298476367536517 0.11542657313364912
0.5233808810701404 0.1254441367668523
0.516178373559981 0.1358814207329695
0.5081885121346911 0.1466609683758121
0.4993645617598729 0.1576837783306425
0.48966719133135567 0.16882833667730124
0.47906729830632067 0.17995061465053763
0.467549006174973 0.1908853132842091
0.45511266483890767 0.2014486026728582
0.44177763044640916 0.21144252476519598
0.4275845585898211 0.22066110004404
0.412596924160591 0.22889800374775016
0.3969014935776306 0.2359554713216442
0.38060752852958335 0.2416538824510328
0.3638445966043306 0.24584129471040606
0.3467589963720948 0.24840209104163735
0.32950895647842915 0.2492639030464858
0.31225891658476307 0.24840209104163727
0.2951733163525274 0.245841294710406
0.27841038442727456 0.24165388245103264
0.2621164193792274 0.23595547132164402
0.24642098879626723 0.2288980037477501
0.23143335436703685 0.22066110004403977
0.21724028251044877 0.2114425247651957
0.20390524811795047 0.2014486026728581
0.19146890678188516 0.19088531328420905
0.1799506146505377 0.1799506146505377
0.16935072162550244 0.16882833667730093
0.1596533511969852 0.15768377833064232
0.15082940082216692 0.14666096837581177
0.14283953939687735 0.13588142073296944
0.1356370318867179 0.12544413676685234
0.12917027620320645 0.11542657313364879
0.12338498731314909 0.10588629564517586
0.11822600458072081 0.09686306578893579
0.11363872908735584 0.08838114653546714
0.10957021849623579 0.0804516593101797
0.10596997928926669 0.07307486837475918
0.10279050171623386 0.0662423085447712
0.0999875834129232 0.05993870526288017
0.09752048502345113 0.05414366203535029
0.09535195664688184 0.048833109500945854
0.0934481685296753 0.04398052380513853
0.09177857384752326 0.039557930566672034
0.09031572611334981 0.03553671562396027
0.08903506896930458 0.03188826590959523
0.08791471198721985 0.02858446404391618
0.08693520263901015 0.02559805921910613
0.0860793017733264 0.02290293516412728
0.08533176768339103 0.020474293803684873
0.08467915209552573 0.018288770907017804
0.08410961006832292 0.016324497734628574
0.08361272479297972 0.014561120538581607
0.08317934755828274 0.012979787813715171
0.08280145263082585 0.011563113459724883
0.08247200645345434 0.010295122502460285
0.08218485034281098 0.00916118472841354
0.08193459573821908 0.0081479404926586
0.08171653099374711 0.007243222046922959
0.08152653869354416 0.0064359729791432785
0.0813610224924029 0.00571616773726924
0.08121684252764107 0.005074732707990748
0.08109125850637468 0.0045034699172409876
0.0809818796378752 0.00399498409733845
0.08088662064958099 0.003542613611612344
0.0808036631943107 0.0031403655288737564
0.08073142202325352 0.0027828549871504182
0.08066851536298864 0.0024652488698359565
0.08061373899431964 0.0021832137307477573
0.08056604358567028 0.0019328678415384548
0.08052451488402781 0.0017107371905735191
0.0804883564119789 0.0015137152327335812
0.0804568743604515 0.0013390261714758545
0.08042946440357329 0.0011841915450886975
0.08040560019492084 0.0010469998864918173
0.08038482333363366 0.0009254792282218371
0.08036673461478278 0.0008178722303415209
0.08035098640128091 0.000722613717592302
0.08033727597482959 0.0006383104224699232
0.08032533974120355 0.0005637227424093449
0.08031494818081986 0.000497748331322434
0.08030590144928652 0.00043940735804570696
0.08029802554467656 0.0003878292764667446
0.08029116896883781 0.000342240964059215
0.08028519981929717 0.000301956097093492
0.08028000325640466 0.00026636564176052424
0.08027547929743581 0.000234929350852231
0.08027154089555037 0.00020716816540522487
0.0802681122669013 0.0001826574298106065
0.08026512743389877 0.00016102083735491934
0.08026252895674423 0.0001419250309608877
0.08026026682893722 0.00012507479110357433
0.08025829751558496 0.00011020874947609283
0.08025658311606845 0.00009709557299442118
0.08025509063500291 0.00008553056829185834
0.08025379134749427 0.0000753326618079253
0.08025266024650765 0.00006634171520225607
0.08025167556172716 0.00005841613987511707
0.08025081834066983 0.00005143077821689879
0.08025007208399508 0.00004527502246520765
0.08024942242800744 0.00003985114522597755
0.08024885686824289 0.00003507281835590792
0.08024836451882641 0.000030863799439284634
0.08024793590297276 0.000027156767296920847
0.08024756277059983 0.000023892289950477874
0.08024723793954766 0.00002101791027453448
0.08024695515734763 0.000018487336159833667
0.08024670898088285 0.000016259723454759012
0.08024649467162472 0.000014299041241838673
0.08024630810442937 0.000012573510145608147
0.08024614568813859 0.000011055105396562404
0.08024600429645912 9.719117314621606e-6
0.08024588120778763 8.543762653467901e-6
0.08024577405282564 7.509841020492125e-6
0.08024568076897579 6.6004312154754885e-6
0.08024559956063916 5.800622884910567e-6
0.08024552886465455 5.097279482835226e-6
0.08024505343194334 1.7763568394002505e-15

==> figures/recog_2_5_pts.txt <==
0.3295089564784292 0.
0.3270234891814544 0.031037436032289367
0.32692246557817495 0.03204258793837855
0.3268174129093591 0.03307732251584383
0.3267081768700623 0.03414233838053704
0.32659459777364536 0.03523833978898594
0.32647651040816983 0.03636603585713649
0.3263537438928341 0.0375261397069111
0.3262261215348725 0.03871936753667349
0.3260934606873837 0.03994643761152572
0.325955572608601 0.04120806916935882
0.325812262323164 0.04250498123840396
0.3256633284860064 0.04383789136203653
0.32550856324952676 0.045207514226452084
0.32534775213476735 0.04661456018688037
0.3251806739073915 0.0480597336878823
0.32500710045930775 0.0495437315733569
0.3248267966968629 0.0510672412818729
0.3246395204365925 0.05263093892299153
0.32444502230959543 0.054235487230330115
0.3242430456756696 0.055881533387266646
0.32403332654843203 0.05756970672129924
0.3238155935327258 0.05930061626329719
0.32358956777569864 0.06107484816814557
0.32335496293302746 0.06289296299355662
0.32311148515185184 0.06475549283418847
0.32285883307206326 0.0666629383086561
0.32259669784769346 0.06861576539746439
0.3223247631902307 0.07061440213047954
0.32204270543578195 0.07265923512319139
0.32175019363808904 0.074750605961722
0.32144688968948953 0.0768888074373466
0.32113244847199324 0.07907407963220958
0.32080651804072713 0.08130660585887428
0.3204687398420648 0.08358650845749827
0.3201187489688262 0.08591384445556827
0.3197561744549824 0.08828860109650538
0.31938063961234686 0.09071069124482412
0.31899176241176314 0.09317994867711299
0.31858915591131565 0.0956961232697282
0.3181724287340885 0.09825887609589734
0.3177411855979782 0.10086777444679695
0.3172950279000249 0.1035222867931711
0.31683355435765925 0.10622177770617758
0.3163563617091728 0.10896550275834427
0.315863045475597 0.11175260342781557
0.31535320078602375 0.11458210203145769
0.31482642326821286 0.11745289671482162
0.3142823100061082 0.12036375652946396
0.3137204605656174 0.12331331663065015
0.31314047808970885 0.1263000736309725
0.31254197046352433 0.12932238114793893
0.31192455154981225 0.13237844558603684
0.31128784249454156 0.13546632219612875
0.31063147310206213 0.13858391145730575
0.309955083278637 0.1417289558283772
0.3092583245425769 0.14489903691807204
0.3085408615985663 0.14809157312462662
0.3078023739730841 0.15130381779675162
0.3070425577070808 0.1545328579689289
0.30626112710130504 0.15777561372451365
0.3054578165088476 0.16102883824021896
0.3046323821686298 0.1642891185650861
0.30378460407268537 0.16755287718603018
0.3029142878591902 0.1708163744304032
0.3020212667222919 0.17407571175367376
0.3011054033288879 0.17732683595726617
0.3001665917316072 0.18056554437779693
0.29920475926638523 0.18378749108431036
0.2982198684221897 0.18698819411470768
0.2972119186696793 0.19016304377628568
0.2961809482348662 0.1933073120282235
0.2951270358032293 0.19641616295594855
0.29405030213920014 0.19948466433862
0.2929509116055327 0.20250780030154236
0.2918290735667994 0.2054804850351989
0.29068504366112446 0.20839757755189348
0.2895191249243084 0.2112538974397723
0.28833166875071337 0.21404424156238822
0.2871230756756823 0.21676340164013308
0.285893795964875 0.21940618263789058
0.2846443299967098 0.2219674218713773
0.28337522842512297 0.22444200873298437
0.2820870921110929 0.22682490492669427
0.28078057181280924 0.22911116509105228
0.2794563676260162 0.23129595767937128
0.2781152281678862 0.23337458595759075
0.27675794949978866 0.23534250897264242
0.2753853737864832 0.2371953623380188
0.27399838769156476 0.23892897867862972
0.2725979205113893 0.24053940757415837
0.2711849420521939 0.24202293483907633
0.2697604602576456 0.24337610097838114
0.26832551859658704 0.24459571866103375
0.26688119322324894 0.24567888905803104
0.2654285899246335 0.2466230168990555
0.263968840872102 0.2474258241106558
0.2625031011963814 0.24808536190985192
0.2610325454072082 0.24860002123980435
0.25955836368061524 0.24896854144859332
0.25808175803840666 0.24919001712802355
0.2566039384456351 0.2492639030464858
0.25512611885286346 0.24919001712802347
0.2536495132106549 0.24896854144859332
0.25217533148406196 0.2486000212398044
0.25070477569488875 0.24808536190985192
0.24923903601916814 0.24742582411065578
0.24777928696663667 0.24662301689905541
0.24632668366802118 0.24567888905803098
0.24488235829468302 0.24459571866103363
0.24344741663362454 0.24337610097838108
0.2420229348390763 0.2420229348390763
0.24060995637988086 0.24053940757415831
0.23920948919970542 0.23892897867862964
0.23782250310478692 0.23719536233801863
0.23644992739148152 0.23534250897264233
0.23509264872338395 0.23337458595759059
0.23375150926525398 0.2312959576793713
0.23242730507846096 0.22911116509105225
0.23112078478017725 0.22682490492669422
0.2298326484661472 0.2244420087329843
0.22856354689456046 0.22196742187137744
0.22731408092639516 0.2194061826378907
0.22608480121558794 0.2167634016401334
0.22487620814055684 0.21404424156238816
0.22368875196696172 0.21125389743977213
0.22252283323014577 0.20839757755189364
0.22137880332447088 0.20548048503519906
0.22025696528573757 0.20250780030154275
0.21915757475207004 0.1994846643386199
0.21808084108804088 0.19641616295594833
0.21702692865640402 0.19330731202822338
0.21599595822159084 0.19016304377628557
0.21498800846908048 0.1869881941147078
0.21400311762488497 0.18378749108431036
0.21304128515966292 0.18056554437779682
0.21210247356238227 0.17732683595726628
0.21118661016897827 0.17407571175367387
0.21029358903208004 0.17081637443040354
0.20942327281858483 0.1675528771860303
0.2085754947226404 0.1642891185650862
0.20775006038242258 0.16102883824021907
0.2069467497899651 0.15777561372451365
0.2061653191841894 0.1545328579689288
0.20540550291818618 0.15130381779675184
0.20466701529270384 0.14809157312462673
0.20394955234869327 0.14489903691807204
0.20325279361263313 0.1417289558283773
0.2025764037892081 0.13858391145730586
0.20192003439672865 0.13546632219612886
0.2012833253414579 0.13237844558603662
0.20066590642774584 0.12932238114793881
0.20006739880156127 0.12630007363097218
0.19948741632565276 0.12331331663064993
0.19892556688516197 0.12036375652946363
0.19838145362305729 0.11745289671482129
0.19785467610524646 0.1145821020314578
0.19734483141567313 0.11175260342781534
0.19685151518209734 0.10896550275834382
0.19637432253361092 0.10622177770617736
0.19591284899124528 0.10352228679317088
0.19546669129329197 0.10086777444679695
0.19503544815718168 0.09825887609589734
0.1946187209799545 0.09569612326972798
0.19421611447950704 0.09317994867711299
0.19382723727892337 0.09071069124482434
0.19345170243628781 0.08828860109650472
0.19308912792244398 0.08591384445556827
0.19273913704920534 0.08358650845749804
0.1924013588505431 0.08130660585887495
0.19207542841927697 0.07907407963220958
0.19176098720178064 0.07688880743734638
0.1914576832531811 0.07475060596172178
0.1911651714554883 0.07265923512319161
0.19088311370103953 0.07061440213047954
0.19061117904357677 0.06861576539746528
0.19034904381920698 0.06666293830865655
0.1900963917394184 0.06475549283418869
0.18985291395824272 0.0628929629935564
0.1896183091155716 0.06107484816814579
0.18939228335854436 0.05930061626329719
0.18917455034283823 0.05756970672130013
0.18896483121560065 0.05588153338726731
0.1887628545816747 0.05423548723032967
0.18856835645467768 0.052630938922991755
0.18838108019440736 0.05106724128187312
0.1882007764319624 0.04954373157335645
0.1880272029838786 0.04805973368788141
0.18786012475650282 0.046614560186880816
0.18769931364174347 0.045207514226452084
0.18754454840526374 0.04383789136203564
0.18739561456810624 0.04250498123840418
0.18725230428266917 0.04120806916935815
0.18711441620388644 0.0399464376115255
0.1869817553563977 0.03871936753667349
0.18685413299843606 0.03752613970691154
0.18673136648310037 0.03636603585713605
0.1866132791176248 0.035238339788986384
0.18649970002120786 0.03414233838053726
0.18639046398191103 0.033077322515843166
0.18628541131309526 0.032042587938378775
0.18618438770981577 0.031037436032289367
0.183698920412841 3.552713678800501e-15
